Domain Page-Table Isolation

Modern applications often consist of different security domains that require isolation from each other. While several solutions exist, most of them rely on specialized hardware, hardware extensions, or require less-efficient software instrumentation of the application. In this paper, we propose Domain Page-Table Isolation (DPTI), a novel mechanism for hardware-enforced security domains that can be readily used on commodity off-the-shelf CPUs. DPTI uses two novel techniques for dynamic, time-limited changes to the memory isolation at security-critical points, called memory freezing and stashing. We demonstrate the versatility and efficacy of DPTI in two scenarios: First, DPTI freezes or stashes memory to support faster and more fine-grained syscall filtering than state-of-the-art seccomp-bpf. With the provided memory safety guarantees, DPTI can even securely support deep argument filtering, such as string comparisons. Second, DPTI freezes or stashes memory to efficiently confine potentially untrusted SGX enclaves, outperforming existing solutions by 14.6%-22% while providing the same security guarantees. Our results show that DPTI is a viable mechanism to isolate domains within applications using only existing mechanisms available on modern CPUs, without relying on special hardware instructions or extensions

==> data/getppid.csv <==
approach,min,average
Vanilla,285,295
Seccomp,383,395
\Approach,349,360


==> data/open_output_no_shared_rw.csv <==
num filters, num_shared_mappings, total, runs, average, min
0, 0, 91225321, 100000, 912, 892
1, 0, 225907434, 100000, 2259, 2233
10, 0, 257602761, 100000, 2576, 2549
100, 0, 545875225, 100000, 5458, 5396


==> data/open_output_no_shared_us.csv <==
num filters, num_shared_mappings, total, runs, average, min
0, 0, 91930086, 100000, 919, 896
1, 0, 219000266, 100000, 2190, 2162
10, 0, 253346287, 100000, 2533, 2475
100, 0, 486838080, 100000, 4868, 4631


==> data/open_output_shared_rw.csv <==
num filters, num_shared_mappings, total, runs, average, min
1, 2, 328790891, 100000, 3287, 3254
1, 5, 610337794, 100000, 6103, 6034
1, 10, 1081841423, 100000, 10818, 10746


==> data/open_output_shared_us.csv <==
num filters, num_shared_mappings, total, runs, average, min
1, 2, 303109628, 100000, 3031, 3000
1, 5, 561913573, 100000, 5619, 5572
1, 10, 1002568302, 100000, 10025, 9763


==> data/sgx_isol.csv <==
name; mean; std; N
#ecall_inout_0010;20090;3205;2000000
#ecall_inout_0100;20269;3133;2000000
#ecall_inout_1000;20596;3196;2000000
#ecall_inout_8000;23075;3424;2000000
empty_ecall;19491;3151;2000000
empty_ocall;9817;378;2000000
#ocall_inout_0010;9865;399;2000000
#ocall_inout_0100;9977;394;2000000
#ocall_inout_1000;10456;392;2000000
#ocall_inout_8000;12684;440;2000000


==> data/sgx_isol_syscall.csv <==
name; mean; std; N
#ecall_inout_0010;18422;3059;2000000
#ecall_inout_0100;18621;3056;2000000
#ecall_inout_1000;18912;3201;2000000
#ecall_inout_8000;21503;3279;2000000
empty_ecall;17871;3129;2000000
empty_ocall;8451;368;2000000
#ocall_inout_0010;8627;352;2000000
#ocall_inout_0100;8825;382;2000000
#ocall_inout_1000;9203;537;2000000
#ocall_inout_8000;10928;405;2000000


==> data/sgx_ref.csv <==
name; mean; std; N
#ecall_inout_0010;16721;3055;2000000
#ecall_inout_0100;16570;3159;2000000
#ecall_inout_1000;17059;3158;2000000
#ecall_inout_8000;19369;3204;2000000
empty_ecall;16248;2791;2000000
empty_ocall;6813;449;2000000
#ocall_inout_0010;6953;330;2000000
#ocall_inout_0100;6969;328;2000000
#ocall_inout_1000;7341;332;2000000
#ocall_inout_8000;9005;371;2000000


==> data/write_output_no_shared_rw.csv <==
num filters, num_shared_mappings, total, runs, average, min
0, 0, 49069287, 100000, 490, 474
1, 0, 190761676, 100000, 1907, 1882
10, 0, 321633738, 100000, 3216, 3141
100, 0, 1571428682, 100000, 15714, 15438


==> data/write_output_no_shared_us.csv <==
num filters, num_shared_mappings, total, runs, average, min
0, 0, 50368596, 100000, 503, 485
1, 0, 182914642, 100000, 1829, 1803
10, 0, 311245367, 100000, 3112, 3035
100, 0, 1548029652, 100000, 15480, 15113


==> data/write_output_shared_rw.csv <==
num filters, num_shared_mappings, total, runs, average, min
1, 2, 290858513, 100000, 2908, 2887
1, 5, 578838618, 100000, 5788, 5729
1, 10, 1045378595, 100000, 10453, 10380


==> data/write_output_shared_us.csv <==
num filters, num_shared_mappings, total, runs, average, min
1, 2, 270888409, 100000, 2708, 2689
1, 5, 526776989, 100000, 5267, 5216
1, 10, 948357468, 100000, 9483, 9394

